HackCar: a test platform for attacks and defenses on a cost-contained automotive architecture

In this paper, we introduce the design of HackCar, a testing platform for replicating attacks and defenses on a generic automotive system without requiring access to a complete vehicle. This platform empowers security researchers to illustrate the consequences of attacks targeting an automotive system on a realistic platform, facilitating the development and testing of security countermeasures against both existing and novel attacks. The HackCar platform is built upon an F1-10th model, to which various automotive-grade microcontrollers are connected through automotive communication protocols. This solution is crafted to be entirely modular, allowing for the creation of diverse test scenarios. Researchers and practitioners can thus develop innovative security solutions while adhering to the constraints of automotive-grade microcontrollers. We showcase our design by comparing it with a real, licensed, and unmodified vehicle. Additionally, we analyze the behavior of the HackCar in both an attack-free scenario and a scenario where an attack on in-vehicle communication is deployed.

==> images/CAN_Frame_base.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CAN_Frame_base.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1303.23606803bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.12431195)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{CAN_Frame_base.pdf}}%
  \end{picture}%
\endgroup%


==> images/CAN_Frame_comparison.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CAN_Frame_comparison.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1723.23606803bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.19846835)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{CAN_Frame_comparison.pdf}}%
  \end{picture}%
\endgroup%


==> images/CAN_Frame_extended.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CAN_Frame_extended.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1723.23606803bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.09401824)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{CAN_Frame_extended.pdf}}%
  \end{picture}%
\endgroup%


==> images/algorithm_schema.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'algorithm_schema.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{872.19854001bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.20102403)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{algorithm_schema.pdf}}%
    \put(0.56398258,1.0032442){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{algorithm_schema.pdf}}%
    \put(0.52688065,1.08549538){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{Prova}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{algorithm_schema.pdf}}%
    \put(0.52688065,1.05236866){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{Prova}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{algorithm_schema.pdf}}%
    \put(0.52688065,1.01924193){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{Prova}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{algorithm_schema.pdf}}%
    \put(0.56398258,0.56489063){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{TRAINING}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{algorithm_schema.pdf}}%
    \put(0.49855729,0.86810123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Log Files}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{algorithm_schema.pdf}}%
    \put(0.54990372,0.34734908){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{algorithm_schema.pdf}}%
    \put(0.58303045,0.34734908){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{algorithm_schema.pdf}}%
    \put(0.61615718,0.34734908){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{algorithm_schema.pdf}}%
    \put(0.54990372,0.3142223){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{algorithm_schema.pdf}}%
    \put(0.58303045,0.3142223){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{algorithm_schema.pdf}}%
    \put(0.61615718,0.3142223){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{algorithm_schema.pdf}}%
    \put(0.54990372,0.38047581){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{algorithm_schema.pdf}}%
    \put(0.58303045,0.38047581){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{algorithm_schema.pdf}}%
    \put(0.61615718,0.38047581){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{algorithm_schema.pdf}}%
    \put(0.51366473,0.34797188){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{algorithm_schema.pdf}}%
    \put(0.51366473,0.31484515){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{algorithm_schema.pdf}}%
    \put(0.54990372,0.41422533){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{algorithm_schema.pdf}}%
    \put(0.58303045,0.41422533){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{algorithm_schema.pdf}}%
    \put(0.61615718,0.41422533){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{algorithm_schema.pdf}}%
    \put(0.51366473,0.3810986){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{algorithm_schema.pdf}}%
    \put(0.51366473,0.41422533){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{algorithm_schema.pdf}}%
    \put(0.73142859,0.40381687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{TransitionMatrix}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{algorithm_schema.pdf}}%
    \put(0.56481075,0.13948882){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{TESTING}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{algorithm_schema.pdf}}%
    \put(0.14575761,0.19107373){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{ProvaProva}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{algorithm_schema.pdf}}%
    \put(0.07950415,0.19107373){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{ProvaProva}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{algorithm_schema.pdf}}%
    \put(0.01325069,0.19107373){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{ProvaProva}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{algorithm_schema.pdf}}%
    \put(0.03478307,0.00680631){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Testing Traces}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{algorithm_schema.pdf}}%
    \put(0.92920477,0.20734726){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Anomaly}}}%
  \end{picture}%
\endgroup%

